Comparing and Combining Methods for Automatic Query Expansion

Query expansion is a well known method to improve the performance of information retrieval systems. In this work we have tested different approaches to extract the candidate query terms from the top ranked documents returned by the first-pass retrieval. One of them is the cooccurrence approach, based on measures of cooccurrence of the candidate and the query terms in the retrieved documents. The other one, the probabilistic approach, is based on the probability distribution of terms in the collection and in the top ranked set. We compare the retrieval improvement achieved by expanding the query with terms obtained with different methods belonging to both approaches. Besides, we have developed a na\"ive combination of both kinds of method, with which we have obtained results that improve those obtained with any of them separately. This result confirms that the information provided by each approach is of a different nature and, therefore, can be used in a combined manner.

==> conclusiones.txt <==
%*******************************************************
\section{Conclusions and Future Works}
%*******************************************************
We have presented a study of two different approaches, the cooccurrence one
and the probabilistic one, for query expansion. For each approach we have 
considered several models. Results have shown that the query expansion 
methodology that we apply is very robust and improve the retrieval results
of the original query with both tested approaches.
 
The analysis of the results indicates that the statistical information
exploited in each approach is different, and this suggests combining
them to improve the results.


We have carried out experiments to measure the improvement of
each method separately, and to evaluate different
ways of combining them.
Results have shown that a simple combination of the different
query expansion approaches is more efficient than the use of any of
them separately.
This result confirms our thesis that the information exploited by
each approach is different and it is worthwhile to investigate
more sophisticated ways of performing this combination.

For the future, we plan to investigate new forms of combining the
different query expansion methods and of integrating the probabilistic
data into the co-occurrence schema.



==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix ; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck


==> section_prob.txt <==
%*******************************************************
\section{Distribution Analysis Approaches}

One of the most important points of view in query expasnion methods is
based in the study of distribution of terms in the collection and in
the top ranked set. In this approach the difference among the
distribution of terms in the top-ranked set and the distribution of
these terms in the whole collection is considered like a indicator of
semantic difference between the terms of the top ranked set and the
terms of the original query user.

One of the first application of this approach was the system developed
by Doszkocs\cite{Doszkocs78} where chi-squared variant was used to
suggest relevant terms to the user in a interactive query expansion
system.

\begin{equation}
score(t) = {{P_R(t) - P_C(t)} \over {P_C(t)}}
\end{equation}

where $P_R(t)$ is the probability of the term $t$ in the top ranked
documents, and $P_C(t)$ is the probability of the term $t$ in the
whole collection.

Robertson did analyze the theoretical bases of the Distribution
Analysis approach in \cite{Robertson90}, where he showed how the
probabilities of a term in the relevant and nonrelevant documents can
be used to select the query expansion terms using RSV (Robertson
Selection Value):

\begin{equation}
RSV_t = \sum _{k=1}^r w(t)_{Doc_k} * P_R(t)
\end{equation}

where $w(t)$ is the weight of the term $t$ in the collection, $P_R(t)$
is the probability of the term $t$ in the top ranked documents and $r$
is the number of pseudo-relevant documents considered.

Is important to take into account that RSV is not a weighting function
and is only useful to select the candidate terms that can be useful to
be added to the original query user. The different reweighting methods
has been described below.

\subsection{Information-theoretic approach}

One of the most interesting approaches that use distribution analysis

has been proposed by C. Carpineto et. al.\cite{CarpinetoTOIS01}, and
is based on the concept of divergence from Information Theory, where
the Kullback-Liebler Divergence is used like a term-scoring function
to compute the divergence between to probability distributions of
terms in the whole collection and in the top ranked documents obteined
for a first pass retrieval using the original query user. The most
likely terms to expand the query are their with a high probability in
the top ranked set and low probability in the whole collection.

The function used to measure this divergence is:

%Divergencia Kullback-Leibler % Carpineto: query expansion based
information theory....
\begin{equation}
KLD_{(PR,PC)} = {P_R(t) * log {P_R(t)\over P_C(t)}}
\end{equation}

where $P_R(t)$ is the probability of the term $t$ in the top ranked
documents, and $P_C(t)$ is the probability of the term $t$ in the
whole collection.

\subsection{Divergence From Randomness term weighting model}

The idea of the Divergence From Randomness (DFR)\cite{amati02} term
weighting model is to infer the informativeness of a term by the
divergence of its distribution in the top-ranked documents from a
random distribution. The most effective DFR term weighting model is
the Bo1 model that uses the Bose-Einstein
statistics\cite{glasgowTrec2004,glasgowTrec2005}:

%Estadística Bose-Einstein % Amati, G and K. Van Reijsbergen
\begin{equation}
w(t) = {tf_x * log_2 {1+P_n \over P_n} + log_(1+P_n)}
\end{equation}

where $tf_x$ is the frequency of the query term in the top-ranked
documents and $P_n$ is given by $F /over N$, where $F$ is the
frequency of the query term in the collection and $N$ is the number of
documents in the collection.

%**********************************************************


